Test of a 34 GHz EOM laser frequency comb at ESPRESSO

Laser frequency combs (LFCs) are a promising technology for wavelength calibration of astronomical high-resolution spectrographs requiring utmost accuracy and stability, since they directly translate the fundamental SI time standard from the radio frequency regime to optical frequencies. However, they have so far seen limited use in practice, due to their complexity, incomplete wavelength coverage, but also the challenges in the data analysis they imply. Here, we present a detailed test of a 34 GHz electro-optic modulation comb with the ESPRESSO spectrograph. Using thin-film lithum-niobate waveguides for broadening and harmonic generation, the setup provides partial coverage of the IR, visible, and near-UV spectral ranges. We focus on assessing the quality of the delivered spectra and their capability to facilitate accurate and stable wavelength calibration. We present a detailed analysis of the spectrally-diffuse background, the line width, and characterize the line-spread function over a broader width than possible with the ESPRESSO facility LFC. Comparing both combs, we find strong local discrepancies in the wavelength calibration accuracy up to 15m/s , which correlate with the echellogram structure. These do not originate from the lasers, but from misalignments in the ESPRESSO calibration unit, highlighting the strong need to make instrument fiber feeds more robust to light-injection effects. Nevertheless, we demonstrate excellent stability of the wavelength calibration, with a scatter of only 17cm/s . This, however, can only be achieved when accurately modeling the non-Gaussian line-spread function, showcasing the need for advanced data analysis techniques when dealing with LFC spectra.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
